Spatio-Temporal Handwriting Imitation

Most people think that their handwriting is unique and cannot be imitated by machines, especially not using completely new content. Current cursive handwriting synthesis is visually limited or needs user interaction. We show that subdividing the process into smaller subtasks makes it possible to imitate someone's handwriting with a high chance to be visually indistinguishable for humans. Therefore, a given handwritten sample will be used as the target style. This sample is transferred to an online sequence. Then, a method for online handwriting synthesis is used to produce a new realistic-looking text primed with the online input sequence. This new text is then rendered and style-adapted to the input pen. We show the effectiveness of the pipeline by generating in- and out-of-vocabulary handwritten samples that are validated in a comprehensive user study. Additionally, we show that also a typical writer identification system can partially be fooled by the created fake handwritings.

==> figures/cs.txt <==
un con time label
68.8 81.2 0.0 CS
71.9 76.6 0.0 CS
56.2 92.2 1800.0 CS
78.1 73.4 960.0 CS
59.4 79.7 0.0 CS
46.9 81.2 0.0 CS
37.5 76.6 1740.0 CS
56.2 54.7 0.0 CS
68.8 76.6 1320.0 CS
46.9 71.9 0.0 CS


==> figures/cv.txt <==
un con time label
62.5 84.4 1380.0 CV
56.2 67.2 0.0 CV
65.6 73.4 660.0 CV
84.4 96.9 0.0 CV
71.9 76.6 720.0 CV
56.2 90.6 0.0 CV
50.0 68.8 0.0 CV
56.2 75.0 840.0 CV
46.9 73.4 0.0 CV
81.2 79.7 720.0 CV
78.1 81.2 840.0 CV
59.4 68.8 1140.0 CV
62.5 78.1 660.0 CV
65.6 89.1 0.0 CV
56.2 65.6 0.0 CV
50.0 82.8 840.0 CV
53.1 67.2 420.0 CV
46.9 93.8 660.0 CV
53.1 87.5 1440.0 CV
50.0 85.9 960.0 CV
59.4 82.8 1080.0 CV
50.0 81.2 600.0 CV
56.2 84.4 0.0 CV
53.1 73.4 0.0 CV
50.0 73.4 420.0 CV
62.5 68.8 960.0 CV
65.6 76.6 0.0 CV


==> figures/h.txt <==
un con time label
71.9 75.0 0.0 H
53.1 78.1 0.0 H
78.1 87.5 420.0 H
31.2 76.6 780.0 H
68.8 85.9 2640.0 H
71.9 70.3 0.0 H
59.4 87.5 1620.0 H
78.1 85.9 1080.0 H
50.0 71.9 900.0 H
65.6 75.0 420.0 H
46.9 76.6 1860.0 H
46.9 73.4 480.0 H


==> figures/o.txt <==
un con time label
62.5 78.1 0.0 O
46.9 71.9 720.0 O
68.8 79.7 540.0 O
46.9 71.9 1320.0 O
62.5 73.4 1200.0 O
53.1 67.2 540.0 O
53.1 73.4 0.0 O
40.6 20.3 660.0 O
53.1 75.0 540.0 O
78.1 84.4 0.0 O


==> figures/results_context_all.txt <==
78.6 4.0
78.8 3.4
76.4 6.8
69.5 12.8
81.6 3.1
72.8 3.1
76.8 3.2
76.7 2.9


==> figures/results_uncontext_all.txt <==
60.2 9.3
59.4 4.0 
59.1 6.8 
56.6 8.1
53.1 5.4
45.8 6.3
58.6 3.0
59.4 4.4


==> figures/sample_style.txt <==
samples acc conf
forms/A_0029-04-00-AL.png,R_0029-06-05-04.png,F_0029-0B-AL-AL_671.png,left.jpg 81.36 10.24
forms/A_0005-04-00-AL.png,R_0005-04-03-01.png,F_0005-0A-AL-AL_128.png,left.jpg 71.19 11.90
forms/A_0025-04-00-AL.png,R_0025-01-02-07.png,F_0025-0A-AL-AL_544.png,right.jpg 96.61 4.76
forms/A_0042-04-00-AL.png,R_0042-03-02-00.png,F_0042-0B-AL-AL_725.png,right.jpg 71.19 11.90
forms/A_0006-01-00-AL.png,R_0006-06-00-03.png,F_0006-0A-AL-AL_172.png,left.jpg 47.46 13.12
forms/A_0004-04-00-AL.png,R_0004-08-06-06.png,F_0004-0B-AL-AL_95.png,right.jpg 45.76 13.09
forms/A_0041-04-00-AL.png,R_0041-03-07-12.png,F_0041-0B-AL-AL_697.png,right.jpg 69.49 12.10
forms/A_0028-07-00-AL.png,R_0028-07-01-12.png,F_0028-0A-AL-AL_638.png,right.jpg 89.83 7.94
forms/A_0017-04-00-AL.png,R_0017-04-07-05.png,F_0017-0B-AL-AL_335.png,left.jpg 71.19 11.90
forms/A_0004-04-00-AL.png,R_0004-08-08-05.png,F_0004-0A-AL-AL_98.png,right.jpg 62.71 12.71
forms/A_0023-04-00-AL.png,R_0023-03-09-00.png,F_0023-0B-AL-AL_487.png,left.jpg 84.75 9.45
forms/A_0014-04-00-AL.png,R_0014-08-00-06.png,F_0014-0B-AL-AL_245.png,left.jpg 81.36 10.24
forms/A_0016-04-00-AL.png,R_0016-07-05-02.png,F_0016-0B-AL-AL_329.png,right.jpg 57.63 12.99
forms/A_0004-04-00-AL.png,R_0004-03-07-00.png,F_0004-0B-AL-AL_107.png,left.jpg 86.44 9.00
forms/A_0015-07-00-AL.png,R_0015-01-03-06.png,F_0015-0A-AL-AL_280.png,right.jpg 96.61 4.76
forms/A_0050-04-00-AL.png,R_0050-01-08-10.png,F_0050-0B-AL-AL_781.png,left.jpg 50.85 13.14
forms/A_0018-01-00-AL.png,R_0018-08-01-05.png,F_0018-0B-AL-AL_371.png,left.jpg 57.63 12.99
forms/A_0003-01-00-AL.png,R_0003-08-02-09.png,F_0003-0B-AL-AL_81.png,left.jpg 89.83 7.94
forms/A_0024-07-00-AL.png,R_0024-07-05-00.png,F_0024-0B-AL-AL_521.png,left.jpg 81.36 10.24
forms/A_0004-07-00-AL.png,R_0004-08-08-05.png,F_0004-0A-AL-AL_116.png,left.jpg 67.80 12.28
forms/A_0023-04-00-AL.png,R_0023-01-03-06.png,F_0023-0A-AL-AL_484.png,left.jpg 77.97 10.89
forms/A_0013-07-00-AL.png,R_0013-03-05-04.png,F_0013-0B-AL-AL_213.png,right.jpg 76.27 11.18
forms/A_0026-04-00-AL.png,R_0026-01-03-11.png,F_0026-0A-AL-AL_584.png,right.jpg 96.61 4.76
forms/A_0005-01-00-AL.png,R_0005-01-08-04.png,F_0005-0B-AL-AL_141.png,left.jpg 66.10 12.44
forms/A_0003-04-00-AL.png,R_0003-01-08-03.png,F_0003-0B-AL-AL_61.png,left.jpg 88.14 8.50
forms/A_0018-07-00-AL.png,R_0018-01-03-09.png,F_0018-0B-AL-AL_385.png,right.jpg 16.95 9.86
forms/A_0005-07-00-AL.png,R_0005-01-09-04.png,F_0005-0A-AL-AL_126.png,left.jpg 55.93 13.05
forms/A_0041-07-00-AL.png,R_0041-08-03-03.png,F_0041-0B-AL-AL_701.png,left.jpg 79.66 10.58
forms/A_0013-04-00-AL.png,R_0013-03-00-00.png,F_0013-0A-AL-AL_224.png,left.jpg 81.36 10.24
forms/A_0012-01-00-AL.png,R_0012-01-05-04.png,F_0012-0A-AL-AL_186.png,left.jpg 81.36 10.24
forms/A_0041-07-00-AL.png,R_0041-02-00-05.png,F_0041-0A-AL-AL_716.png,right.jpg 84.75 9.45
forms/A_0012-04-00-AL.png,R_0012-03-09-09.png,F_0012-0A-AL-AL_196.png,right.jpg 86.44 9.00
forms/A_0041-07-00-AL.png,R_0041-04-02-00.png,F_0041-0B-AL-AL_719.png,right.jpg 69.49 12.10
forms/A_0022-01-00-AL.png,R_0022-04-05-00.png,F_0022-0B-AL-AL_451.png,right.jpg 67.80 12.28
forms/A_0025-04-00-AL.png,R_0025-03-04-00.png,F_0025-0A-AL-AL_564.png,left.jpg 89.83 7.94
forms/A_0027-01-00-AL.png,R_0027-01-02-02.png,F_0027-0B-AL-AL_625.png,left.jpg 67.80 12.28
forms/A_0002-04-00-AL.png,R_0002-01-03-09.png,F_0002-0A-AL-AL_50.png,right.jpg 98.31 3.39
forms/A_0029-04-00-AL.png,R_0029-07-02-03.png,F_0029-0B-AL-AL_663.png,left.jpg 81.36 10.24
forms/A_0018-07-00-AL.png,R_0018-08-06-08.png,F_0018-0A-AL-AL_384.png,left.jpg 94.92 5.77
forms/A_0014-07-00-AL.png,R_0014-08-01-03.png,F_0014-0B-AL-AL_253.png,left.jpg 94.92 5.77
forms/A_0017-04-00-AL.png,R_0017-01-01-04.png,F_0017-0B-AL-AL_333.png,right.jpg 86.44 9.00
forms/A_0025-07-00-AL.png,R_0025-01-03-09.png,F_0025-0B-AL-AL_553.png,left.jpg 91.53 7.32
forms/A_0041-04-00-AL.png,R_0041-03-08-01.png,F_0041-0A-AL-AL_714.png,right.jpg 74.58 11.44
forms/A_0013-04-00-AL.png,R_0013-03-08-01.png,F_0013-0B-AL-AL_225.png,left.jpg 93.22 6.61
forms/A_0014-01-00-AL.png,R_0014-01-05-07.png,F_0014-0B-AL-AL_259.png,left.jpg 96.61 4.76
forms/A_0024-07-00-AL.png,R_0024-02-05-03.png,F_0024-0B-AL-AL_523.png,left.jpg 38.98 12.82
forms/A_0050-01-00-AL.png,R_0050-03-05-06.png,F_0050-0A-AL-AL_792.png,right.jpg 72.88 11.69
forms/A_0042-07-00-AL.png,R_0042-03-03-04.png,F_0042-0A-AL-AL_738.png,right.jpg 89.83 7.94
forms/A_0012-07-00-AL.png,R_0012-07-03-02.png,F_0012-0B-AL-AL_189.png,right.jpg 86.44 9.00
forms/A_0014-04-00-AL.png,R_0014-06-06-07.png,F_0014-0A-AL-AL_244.png,left.jpg 96.61 4.76
forms/A_0025-04-00-AL.png,R_0025-03-01-04.png,F_0025-0B-AL-AL_549.png,right.jpg 91.53 7.32
forms/A_0016-01-00-AL.png,R_0016-04-06-01.png,F_0016-0B-AL-AL_313.png,right.jpg 40.68 12.91
forms/A_0041-01-00-AL.png,R_0041-06-06-06.png,F_0041-0A-AL-AL_702.png,left.jpg 74.58 11.44
forms/A_0021-07-00-AL.png,R_0021-07-02-05.png,F_0021-0A-AL-AL_428.png,right.jpg 66.10 12.44
forms/A_0021-04-00-AL.png,R_0021-07-02-02.png,F_0021-0B-AL-AL_423.png,left.jpg 81.36 10.24
forms/A_0016-04-00-AL.png,R_0016-02-03-00.png,F_0016-0A-AL-AL_314.png,right.jpg 71.19 11.90
forms/A_0025-01-00-AL.png,R_0025-03-08-06.png,F_0025-0B-AL-AL_561.png,left.jpg 77.97 10.89
forms/A_0015-07-00-AL.png,R_0015-07-03-04.png,F_0015-0A-AL-AL_282.png,left.jpg 94.92 5.77
forms/A_0012-04-00-AL.png,R_0012-01-13-03.png,F_0012-0A-AL-AL_192.png,left.jpg 88.14 8.50
forms/A_0020-07-00-AL.png,R_0020-06-06-06.png,F_0020-0A-AL-AL_398.png,right.jpg 98.31 3.39
forms/A_0026-07-00-AL.png,R_0026-03-00-00.png,F_0026-0A-AL-AL_592.png,left.jpg 88.14 8.50
forms/A_0006-01-00-AL.png,R_0006-04-04-07.png,F_0006-0B-AL-AL_171.png,left.jpg 44.07 13.05
forms/A_0005-07-00-AL.png,R_0005-07-03-06.png,F_0005-0A-AL-AL_138.png,right.jpg 71.19 11.90
forms/A_0003-04-00-AL.png,R_0003-01-04-00.png,F_0003-0B-AL-AL_87.png,left.jpg 81.36 10.24 


==> figures/sample_turing.txt <==
sample acc conf
forms/F_0027-0B-AL-AL_613.jpg 38.98 12.82
forms/R_0004-08-01-04.jpg 81.36 10.24
forms/F_0021-0B-AL-AL_449.jpg 59.32 12.91
forms/R_0013-01-08-00.jpg 57.63 12.99
forms/F_0017-0A-AL-AL_354.jpg 49.15 13.14
forms/F_0028-0B-AL-AL_653.jpg 50.85 13.14
forms/F_0003-0A-AL-AL_66.jpg 11.86 8.50
forms/F_0018-0A-AL-AL_364.jpg 67.80 12.28
forms/R_0001-01-01-03.jpg 67.80 12.28
forms/F_0042-0A-AL-AL_730.jpg 61.02 12.82
forms/F_0029-0A-AL-AL_672.jpg 54.24 13.09
forms/F_0004-0A-AL-AL_96.jpg 25.42 11.44
forms/F_0024-0B-AL-AL_515.jpg 20.34 10.58
forms/R_0004-01-04-02.jpg 62.71 12.71
forms/R_0020-06-06-05.jpg 91.53 7.32
forms/F_0017-0A-AL-AL_344.jpg 50.85 13.14
forms/F_0020-0A-AL-AL_410.jpg 77.97 10.89
forms/F_0018-0B-AL-AL_367.jpg 45.76 13.09
forms/R_0050-01-08-07.jpg 66.10 12.44
forms/R_0012-07-01-04.jpg 66.10 12.44
forms/R_0012-08-07-06.jpg 84.75 9.45
forms/F_0017-0A-AL-AL_342.jpg 66.10 12.44
forms/R_0005-08-06-06.jpg 88.14 8.50
forms/F_0006-0B-AL-AL_173.jpg 59.32 12.91
forms/R_0028-04-00-05.jpg 67.80 12.28
forms/R_0001-08-07-03.jpg 22.03 10.89
forms/R_0023-03-03-01.jpg 62.71 12.71
forms/R_0050-07-03-00.jpg 69.49 12.10
forms/R_0002-01-03-09.jpg 69.49 12.10
forms/R_0050-06-06-05.jpg 77.97 10.89
forms/R_0012-08-01-08.jpg 47.46 13.12
forms/F_0022-0A-AL-AL_450.jpg 66.10 12.44 

